TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval

This paper considers Pseudo-Relevance Feedback (PRF) methods for dense retrievers in a resource constrained environment such as that of cheap cloud instances or embedded systems (e.g., smartphones and smartwatches), where memory and CPU are limited and GPUs are not present. For this, we propose a transformer-based PRF method (TPRF), which has a much smaller memory footprint and faster inference time compared to other deep language models that employ PRF mechanisms, with a marginal effectiveness loss. TPRF learns how to effectively combine the relevance feedback signals from dense passage representations. Specifically, TPRF provides a mechanism for modelling relationships and weights between the query and the relevance feedback signals. The method is agnostic to the specific dense representation used and thus can be generally applied to any dense retriever.

==> notification.txt <==
Dear Ahmed,

We regret to inform you that your submission

1562 - TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval

has not been accepted for presentation at SIGIR 2022.

This year we received a record-breaking number of 667 valid short paper submissions and accepted 165 (24.7%) of them. All submissions were validated by PC chairs, after which we assigned at least three PC members and one Senior PC member. The Senior PC member led the discussion between the assigned PC members and made a preliminary recommendation for each paper. The final acceptance decisions were made by the PC chairs after careful consideration of all reviews and meta-reviews and meeting multiple times to discuss disagreements. Considering the time and effort that went into the decision-making, and the expertise of the reviewers, please take into consideration their feedback should you decide to re-submit the work to future conferences. 

Thank you for your submission to SIGIR 2022 and we hope you will attend the conference, which will be hybrid with in-person and virtual attendance options. Please look out for updates.

Best regards,

Gianluca Demartini, Fiana Raiber, and Hamed Zamani
SIGIR 2022 Short Paper PC Chairs
https://sigir.org/sigir2022
https://twitter.com/SIGIRConf

SUBMISSION: 1562
TITLE: TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval

-------------------------  METAREVIEW  ------------------------
This is the metareview.

The reviewers found the paper to be relevant to SIGIR and the research questions being explored both interesting and important. However, they also raised a number of concerns, including:

- Presentation. The reviewers agreed that the writing of the paper could be improved.

- Reproducibility. The reviewers noted that the proposed method would be challenging to reproduce.

- Unclear advantage of the model. The reviewers noted that the experimental evaluation did not clearly back the primary claims of the paper, making it unclear what the actual advantage of the model was.

The reviewers raised a number of other concerns, as well. The authors should take the time to read through the reviews in detail and carefully consider the feedback.

Given the issues raised by the reviewers, this paper is not suitable for publication at this time.



----------------------- REVIEW 1 ---------------------
SUBMISSION: 1562
TITLE: TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval
AUTHORS: Hang Li, Shengyao Zhuang, Ahmed Mourad, Bevan Koopman and Guido Zuccon

----------- Relevance to SIGIR -----------
SCORE: 4 (good)
----------- Technical soundness -----------
SCORE: 4 (good)
----------- Quality of presentation -----------
SCORE: 3 (fair)
----------- Adequacy of citations -----------
SCORE: 3 (fair)
----------- Reproducibility of methods -----------
SCORE: 2 (poor)
----------- Strengths -----------
This paper proposes a transformer-based PRF method, which has a much smaller memory footprint and faster inference time compared to other deep language models that employ PRF mechanisms, with a marginal effectiveness loss. The experiments are conducted on two datasets, and the result shows the method has lower query latency and memory utilization than other PRF methods.

1. There is a theoretical analysis of the proposed method and the robustness of parameter setting is also verified.
2. The proposed model can be generally applied to variable retrievers since it is agnostic to the specific representations.
----------- Weaknesses -----------
1. It would be better if there is a model figure provided to show the illustration of the modification on the transformer.
2. The performance has an observable drop when using the proposed method, specifically on MAP metric.
3. It would benefit the society if code will be released.
----------- Overall recommendation -----------
SCORE: -1 (weak reject)
----------- Detailed comments to authors -----------
See above.
----------- Nominate for Best Paper -----------
SELECTION: no



----------------------- REVIEW 2 ---------------------
SUBMISSION: 1562
TITLE: TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval
AUTHORS: Hang Li, Shengyao Zhuang, Ahmed Mourad, Bevan Koopman and Guido Zuccon

----------- Relevance to SIGIR -----------
SCORE: 5 (excellent)
----------- Technical soundness -----------
SCORE: 4 (good)
----------- Quality of presentation -----------
SCORE: 4 (good)
----------- Adequacy of citations -----------
SCORE: 4 (good)
----------- Reproducibility of methods -----------
SCORE: 4 (good)
----------- Strengths -----------
Important research question and well motivated
Presentation is mostly clear and smooth except Section 2.1
Thorough comparative analysis with ANCE-PRF
----------- Weaknesses -----------
Lack for formal presentation of Section 2.1
The advantage/trade-off of the proposed model could be more clearly illustrated
----------- Overall recommendation -----------
SCORE: 1 (weak accept)
----------- Detailed comments to authors -----------
The authors present an alternative implementation of PRF in dense retrieval models. They directly use the retrieved embedding vector from first-round retrieved top-k docs (vs. taking their text) and feed them into a small-scale transformer that is not part of a pretrained language model. They show that the model has better efficiency at the cost of worse performance compared to [32].

I generally think it is valuable to provide this alternative implementation of PRF for dense retrieval models. I think the idea is interesting and worth exploring. The amount of work is solid for a short paper. However, I do think it would be more helpful if the authors can present in a more formal language in Section 2.1, with some equations to make sure readers’ understanding of the technical details would be accurate. As for experiments, the authors provide some thorough comparisons with ANCE-PRF. However, in FIgure 2, the performance-latency trade-off of naive ANCE (without PRF) is not presented. It would be helpful to see if the proposed method actually achieves a better tradeoff.


Details:

- Section 2.1, “The output is a 1,768 dimensions dense vector” => 768-dimension (i.e, 1-by-768) or 1768-dimension?

- The relative comparison between this work and ANCE-PRF in terms of Recall@1000 performance on TREC-DL 19 and 20 seems to be staggeringly different. On TREC DL 19 the proposed method is very promising with almost equivalent performance and much less latency, while on TREC DL 20 it looks just like nDCG. Given that tha nature of these two data sets are not that different, what could be the cause for this disparity? I found it a little bit suspicious and maybe the authors can double check the experiment setup to rule out any potential bugs (e.g., underestimate of latency due to memory caching)
----------- Nominate for Best Paper -----------
SELECTION: no



----------------------- REVIEW 3 ---------------------
SUBMISSION: 1562
TITLE: TPRF: A Transformer-based Pseudo-Relevance Feedback Model for Efficient and Effective Retrieval
AUTHORS: Hang Li, Shengyao Zhuang, Ahmed Mourad, Bevan Koopman and Guido Zuccon

----------- Relevance to SIGIR -----------
SCORE: 5 (excellent)
----------- Technical soundness -----------
SCORE: 3 (fair)
----------- Quality of presentation -----------
SCORE: 3 (fair)
----------- Adequacy of citations -----------
SCORE: 2 (poor)
----------- Reproducibility of methods -----------
SCORE: 3 (fair)
----------- Strengths -----------
1) This paper deals with an important problem in IR, which is to improve the efficiency of dense retrievers based on large-scale pre-trained language models.

2) The method is relatively simple.

3) The method has low query latency and memory utilization.
----------- Weaknesses -----------
1) The presentation of the paper is not good enough.

2) The method is not novel enough.

3) The comparison with the baseline models is inadequate.
----------- Overall recommendation -----------
SCORE: -2 (reject)
----------- Detailed comments to authors -----------
This paper proposes a pseudo-relevance feedback method for dense retrievers, namely, TPRF. The evaluation shows TPRF is more efficient than ANCE-PRF. However, the paper does not seem to be ready for several reasons.

First, the lower query latency seems only to come from using less number of layers of Transformer. Compared to ANCE, the only change of this method is to use fewer layers of transformer replacing the pre-trained checkpoint to encode the query and PRF documents. And the experiment didn't compare TPRF with Colbert-PRF, which also uses dense representations instead of feedback passage text. Therefore, neither of the two innovations the paper claimed is convincing.

Second, the performance of TPRF is relatively poor even when compared to ANCE. As a PRF method built on ANCE, TPRF is only significantly better than ANCE on R@1000 on TREC DL 2019 and has lower performance on MRR on both two query sets, which makes the PRF method only marginally beneficial, if any.

Third, the presentation is unclear in several places. For example, what does '(k + 1, 768) matrix' mean in 2.1? How the new query representation is generated, using embedding of the first token or the average of all of the output embeddings?  In the observations, some of the results do not appear in any of the tables or figures, for example, 'the ANCE-TPRF model with the highest nDCG@10 on DL 2020 (0.6491) has a size of 299.2 MB, while the largest model has size 582.9 MB and achieves an nDCG@10 of 0.5581.'

To sum up, this paper might have potential but is not ready for publication in its current form.
----------- Nominate for Best Paper -----------
SELECTION: no
